The clustering of the SDSS-IV extended Baryon Oscillation Spectroscopic Survey DR14 quasar sample: First measurement of Baryon Acoustic Oscillations between redshift 0.8 and 2.2

We present measurements of the Baryon Acoustic Oscillation (BAO) scale in redshift-space using the clustering of quasars. We consider a sample of 147,000 quasars from the extended Baryon Oscillation Spectroscopic Survey (eBOSS) distributed over 2044 square degrees with redshifts $0.8 < z < 2.2$ and measure their spherically-averaged clustering in both configuration and Fourier space. Our observational dataset and the 1400 simulated realizations of the dataset allow us to detect a preference for BAO that is greater than 2.8$\sigma$. We determine the spherically averaged BAO distance to $z = 1.52$ to 3.8 per cent precision: $D_V(z=1.52)=3843\pm147 \left(r_{\rm d}/r_{\rm d, fid}\right)\ $Mpc. This is the first time the location of the BAO feature has been measured between redshifts 1 and 2. Our result is fully consistent with the prediction obtained by extrapolating the Planck flat $\Lambda$CDM best-fit cosmology. All of our results are consistent with basic large-scale structure (LSS) theory, confirming quasars to be a reliable tracer of LSS, and provide a starting point for numerous cosmological tests to be performed with eBOSS quasar samples. We combine our result with previous, independent, BAO distance measurements to construct an updated BAO distance-ladder. Using these BAO data alone and marginalizing over the length of the standard ruler, we find $\Omega_{\Lambda} > 0$ at 6.6$\sigma$ significance when testing a $\Lambda$CDM model with free curvature.

==> QSOv1.9fEZmock_BAOchi2.dat <==
0.801 20.8514704357
0.803 20.6838758968
0.805 20.5101122206
0.807 20.3306536155
0.809 20.1454670684
0.811 19.9568753171
0.813 19.7612649142
0.815 19.5624231263
0.817 19.3610076353
0.819 19.1561597401
0.821 18.9470681734
0.823 18.7334924984
0.825 18.5150736809
0.827 18.2919410061
0.829 18.0632132334
0.831 17.8298000761
0.833 17.5962221298
0.835 17.3597389371
0.837 17.1200564902
0.839 16.8783411447
0.841 16.6359373578
0.843 16.3893894958
0.845 16.1396519242
0.847 15.8869787907
0.849 15.6336309524
0.851 15.3781178227
0.853 15.12171553
0.855 14.8631505989
0.857 14.6020700505
0.859 14.3400569988
0.861 14.0774781809
0.863 13.8151657479
0.865 13.5523399873
0.867 13.289576069
0.869 13.0266499039
0.871 12.7647010811
0.873 12.5014058208
0.875 12.2386862047
0.877 11.9768260942
0.879 11.715701183
0.881 11.4541037761
0.883 11.1953272973
0.885 10.9378188109
0.887 10.6814902495
0.889 10.4266726583
0.891 10.1739701482
0.893 9.92341318147
0.895 9.67521543947
0.897 9.42810533976
0.899 9.18564064443
0.901 8.94649994039
0.903 8.70852521866
0.905 8.4738447773
0.907 8.24332443121
0.909 8.01622544136
0.911 7.78984030243
0.913 7.5680354019
0.915 7.35189441846
0.917 7.14055856035
0.919 6.9328596688
0.921 6.72845825234
0.923 6.52857583331
0.925 6.33345210192
0.927 6.14213842358
0.929 5.95565683279
0.931 5.77396578104
0.933 5.59899889747
0.935 5.43038392016
0.937 5.26750737336
0.939 5.10893259386
0.941 4.95372284443
0.943 4.80479368037
0.945 4.66122918377
0.947 4.52230995904
0.949 4.38928008186
0.951 4.26352479714
0.953 4.14433569425
0.955 4.03193666533
0.957 3.92541208905
0.959 3.82395584519
0.961 3.72940390958
0.963 3.64227158579
0.965 3.55937041333
0.967 3.48114805467
0.969 3.4097206571
0.971 3.3439150405
0.973 3.28436778849
0.975 3.23123396974
0.977 3.18561503027
0.979 3.14688981974
0.981 3.11513020151
0.983 3.08835920798
0.985 3.06764819947
0.987 3.0520415623
0.989 3.04174642765
0.991 3.03752548393
0.993 3.04005170472
0.995 3.0471963815
0.997 3.06061980889
0.999 3.07901866165
1.001 3.10474432635
1.003 3.13566807966
1.005 3.1711852463
1.007 3.21108193653
1.009 3.2570044259
1.011 3.30878415386
1.013 3.36461532592
1.015 3.42448652295
1.017 3.48999992523
1.019 3.56104128387
1.021 3.63611222152
1.023 3.71469315606
1.025 3.79835938389
1.027 3.88474015689
1.029 3.97482746607
1.031 4.06945336762
1.033 4.16778100332
1.035 4.26883868858
1.037 4.37298046774
1.039 4.4825033322
1.041 4.59752488462
1.043 4.71355651447
1.045 4.83023966096
1.047 4.94950416264
1.049 5.07288805658
1.051 5.19924539568
1.053 5.32631246843
1.055 5.45411119962
1.057 5.58505875536
1.059 5.71928343928
1.061 5.85550200536
1.063 5.9935134556
1.065 6.13379922012
1.067 6.27486829104
1.069 6.41656631925
1.071 6.5593603491
1.073 6.70312112792
1.075 6.84755214932
1.077 6.99217214586
1.079 7.13767888781
1.081 7.28465891417
1.083 7.43334817158
1.085 7.58182354005
1.087 7.73039466641
1.089 7.87893159121
1.091 8.02803056777
1.093 8.17741430023
1.095 8.32577536925
1.097 8.47410294918
1.099 8.62290508669
1.101 8.77159454023
1.103 8.91938093253
1.105 9.06697288899
1.107 9.2138381911
1.109 9.36051554186
1.111 9.50642640139
1.113 9.6516487589
1.115 9.79648668863
1.117 9.94062832885
1.119 10.0835664495
1.121 10.2258959842
1.123 10.3672803748
1.125 10.5073803011
1.127 10.6466811749
1.129 10.7851520748
1.131 10.9222588979
1.133 11.0582942942
1.135 11.1928441365
1.137 11.3265658979
1.139 11.4590300988
1.141 11.5902548442
1.143 11.720526476
1.145 11.8489970427
1.147 11.9759791589
1.149 12.1018059501
1.151 12.2263741122
1.153 12.3494455872
1.155 12.4714624984
1.157 12.592288231
1.159 12.7113699174
1.161 12.8282531138
1.163 12.9437673824
1.165 13.0585558937
1.167 13.1714324266
1.169 13.2827273236
1.171 13.3924246778
1.173 13.5007139368
1.175 13.6072878436
1.177 13.7122767358
1.179 13.8159846226
1.181 13.9186238591
1.183 14.0202219185
1.185 14.1201218353
1.187 14.2174745189
1.189 14.3127985737
1.191 14.4071198298
1.193 14.4993158883
1.195 14.5899974892
1.197 14.6796884513


==> refresponse.txt <==
Assistant Editor's Comments:

Please ensure that British spelling is used, as requested in our Instructions to Authors, e.g. ‘centre’, ‘colour’, ‘grey’.

*fixed

Reviewer's Comments:

This first measurement of BAO in the correlation function of quasars is an important result, worth publishing. The paper is detailed and well written. I mostly have comments and question on details.

*Thank you for your comments

*The biggest difference in the paper relates to the completeness and the LSS catalogs. We don’t expect the quasar completeness to be unity as some target classes do have higher priority (e.g., the time domain program), but we realised that it was too low in some areas even after taking this into account. We have found two bugs in the catalog creation pipeline: one in how we treated a small fraction of legacy quasars, and one related to the survey’s geometry file. These fully explain the difference in the numbers. Having corrected these two issues, we found only a minor effect on the results (negligible shift in the distance and a ~10% improvement in the uncertainty), but does change numbers throughout the paper.

*We have also added text about a slight change in the covariance matrices applied to the data. The change was implemented because there is a slight mis-match in the number of quasars used for the mocks and the number used for the DR14 data. This change increases the recovered uncertainty by ~3%.

*The WiggleZ and Lyalpha points on Fig. 14 have shifted slightly because there was an error in translating their fiducial cosmologies

Section 2.2.1: "redshifts collated from two primary sources": please clarify

*Text has been edited to "These targets, collectively termed legacy, typically have good, visually inspected, redshifts collated from SDSS-I, II and III data." (The rest of the paragraph explains the data more.)

Different selection flags implies different coverages, completeness... for the respective samples. The paper is a bit short on the possible impact. This should be more detailed.
Legacy targets are "defined as 100% complete": this should better explained.

*All target must pass the same imaging cuts and SEQUELS and eBOSS are essentially the same in terms of how spectroscopic observations were obtained. The text below eq 1 has been clarified/expanded
	
*About legacy targets, we clarified the text: "Legacy targets are 100\% complete, since they have already been observed. In order to account for this, we follow the same procedure as in BOSS \citep{Reid16} and sub-sample legacy targets to match the value of C$_{\rm eBOSS}$ in each sector."


Fig 1 text mentions dashed/lighter, that are not visible. Plot a difference rather?

*We had removed the curves and forgot to remove the sentence about them, since they were nearly identical. We have just removed the text

Fig 6 constants added or removed (250/350): explain more what is done, the reasons why this is necessary, the lack of impact of the analysis. Not well justified in 7.1 either. You cannot just say "we removed a constant to have a better agreement", even if you say in the legend that you marginalize upon it.

*The caption is now:
"The same as Fig. 5, except for the power spectrum. For the points with error-bars, a constant of 350 has been subtracted from the mean of the QPM mocks and a constant of 250 has been added to the mean of the EZ mocks. The agreement would be poor without adding these constant offsets, as the dotted curves display the respective means without them. In this case, there is clear disagreement at high $k$ with the DR14 measurements, but in opposite directions. A constant is marginalized over in the BAO analysis and we will explicitly demonstrate that our results are insensitive to the choice of mocks used for the covariance matrix, suggesting the constant offsets are unimportant. We display results for $0.02 < k<0.30h$Mpc$^{-1}$, which is the range that will be used for any BAO measurements (with $k<0.23 $Mpc$^{-1}$ being our fiducial limit).


*The relevant text in 7.1 is now:
"We marginalize over a free constant term in the BAO analysis, and therefore believe this to be a fair comparison to evaluate the agreement, in terms of the signal relevant to the BAO measurement. Further, this difference in power clearly does not strongly affect the covariance matrix, as we obtained nearly identical results when fitting the QPM mocks when using either the QPM mocks or EZmocks to construct the covariance matrix."

In Fig 15, it is only shown what this new measurement brings when combined with the low-z Boss DR12 galaxies. We don't know what the contribution to "Full BAO" is, especially what filling the z=0.8 to z=2.2 gap brings. It would have been nice to show galaxies+Lyman alpha compared to galaxies+qso+Lyman alpha, for this measurement, and what would be expected for similar measurements with errors (eg) ~4 times smaller (because the current analysis probably has a small impact).

*The new eBOSS result makes very little difference in any of our tests if LyA is included. We added a footnote "The DR14 measurement does not provide a significant improvement over what is achieved without it but with Ly$\alpha$; c.f. Bautista et al. 2017"


Some  typos: more proofreading is required. eg:
we *then* fit to the data.  
"We use BAO distance ladder"…
Note 3: are likely *to* re-evaluate
Nyqvist -> Nyquist

fixed

Thanks!
eBOSS
